The SAMI Galaxy Survey: Physical drivers of stellar-gas kinematic misalignments in the nearby Universe

Misalignments between the rotation axis of stars and gas are an indication of external processes shaping galaxies throughout their evolution. Using observations of 3068 galaxies from the SAMI Galaxy Survey, we compute global kinematic position angles for 1445 objects with reliable kinematics and identify 169 (12%) galaxies which show stellar-gas misalignments. Kinematically decoupled features are more prevalent in early-type/passive galaxies compared to late-type/star-forming systems. Star formation is the main source of gas ionisation in only 22% of misaligned galaxies; 17% are Seyfert objects, while 61% show Low-Ionisation Nuclear Emission-line Region features. We identify the most probable physical cause of the kinematic decoupling and find that, while accretion-driven cases are dominant, for up to 8% of our sample, the misalignment may be tracing outflowing gas. When considering only misalignments driven by accretion, the acquired gas is feeding active star formation in only $\sim$1/4 of cases. As a population, misaligned galaxies have higher S\'ersic indices and lower stellar spin & specific star formation rates than appropriately matched samples of aligned systems. These results suggest that both morphology and star formation/gas content are significantly correlated with the prevalence and timescales of misalignments. Specifically, torques on misaligned gas discs are smaller for more centrally concentrated galaxies, while the newly accreted gas feels lower viscous drag forces in more gas-poor objects. Marginal evidence of star formation not being correlated with misalignment likelihood for late-type galaxies suggests that such morphologies in the nearby Universe might be the result of preferentially aligned accretion at higher redshifts.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
